Reasoning with Finite Sets and Cardinality Constraints in SMT

We consider the problem of deciding the satisfiability of quantifier-free formulas in the theory of finite sets with cardinality constraints. Sets are a common high-level data structure used in programming; thus, such a theory is useful for modeling program constructs directly. More importantly, sets are a basic construct of mathematics and thus natural to use when formalizing the properties of computational systems. We develop a calculus describing a modular combination of a procedure for reasoning about membership constraints with a procedure for reasoning about cardinality constraints. Cardinality reasoning involves tracking how different sets overlap. For efficiency, we avoid considering Venn regions directly, as done in previous work. Instead, we develop a novel technique wherein potentially overlapping regions are considered incrementally as needed, using a graph to track the interaction among the different regions. The calculus has been designed to facilitate its implementation within SMT solvers based on the DPLL($T$) architecture. Our experimental results demonstrate that the new techniques are competitive with previous techniques and can scale much better on certain classes of problems.

==> wordlist.txt <==
1cm
3em
4em
5em
AiB
AmB
AuB
BmA
MLSS
TODO
arity
disequality
doesn
iff
ur
vertices
BAPA
Cantonne
SMT
Z3
Zarba
citecolor
colorlinks
const
filecolor
linkcolor
urlcolor
unsat

vc1
vc2a
vc2b
vc2
vc3a
vc3b
vc3
vc4b
vc4
vc5b
vc5
vc6a
vc6b
vc6c
vc6
Jahob
vc1
vc2
vc3
vc4
vc5
vc6
vc7
vc8
vc9
vc10
cardinality
equalities
disequalities
foundedness
CVC4
datatypes
bitvectors
satisfiable
cardinalities
syllogistics
subfragment
decidability
Presburger
'
40GHz
i7
c833e17
x'
y'
equisatisfiable
Acknowledgements
Viktor
Kuncak
Etienne
Kneuss
Suter
tuples
unsatisfiable
versa
infrule
Oppen
isomorphism
notational
injective
satisfiability
n'
's
axiomatizable
SETL
DPLL
s'
1'
2'
L'
lex
i'
tuple
Cantone
untyped
setminusdown1
setminusdown2
setminusdown3
setminusup1
setminusup2
setminusup3
setminussplit
introducesetminus
Acknowledgement
Bansal
Cesare
Chocron
Cristi
Kshitij
MacLean
Tinelli
al
cade07
cvc4
et
multisets
scala
smt2

